Master integrals for the four-loop Sudakov form factor

The light-like cusp anomalous dimension is a universal function in the analysis of infrared divergences. In maximally ($\mathcal{N}=4$) supersymmetric Yang-Mills theory (SYM) in the planar limit, it is known, in principle, to all loop orders. The non-planar corrections are not known in any theory, with the first appearing at the four-loop order. The simplest quantity which contains this correction is the four-loop two-point form factor of the stress tensor multiplet. This form factor was largely obtained in integrand form in a previous work for $\mathcal{N}=4$ SYM, up to a free parameter. In this work, a reduction of the appearing integrals obtained by solving integration-by-parts (IBP) identities using a modified version of Reduze is reported. The form factor is shown to be independent of the remaining parameter at integrand level due to an intricate pattern of cancellations after IBP reduction. Moreover, two of the integral topologies vanish after reduction. The appearing master integrals are cross-checked using independent algebraic-geometry techniques explored in the Mint package. The latter results provide the basis of master integrals applicable to generic form factors, including those in Quantum Chromodynamics. Discrepancies between explicitly solving the IBP relations and the MINT approach are highlighted. Remaining bottlenecks to completing the computation of the four-loop non-planar cusp anomalous dimension in $\mathcal{N}=4$ SYM and beyond are identified.

==> IBPresultTopology25.txt <==
((3469200 + 56279944*eps + 5855220*eps^2 - 4616075194*eps^3 - 19335539454*eps^4 + 142926124754*eps^5 + 1041942635856*eps^6 - 1637052501494*eps^7 - 25567024146238*eps^8 - 12710634538134*eps^9 + 338098613144980*eps^10 + 575299400782060*eps^11 - 2439263307665964*eps^12 - 6704739188386976*eps^13 + 8881772995088608*eps^14 + 37713391567600192*eps^15 - 12278841570834880*eps^16 - 104773517340232704*eps^17 - 1712243214858240*eps^18 + 116187955200000000*eps^19 - 323400*eps*x1 - 5794460*eps^2*x1 + 4635110*eps^3*x1 + 453374495*eps^4*x1 + 406844095*eps^5*x1 - 15813391920*eps^6*x1 - 3377210680*eps^7*x1 + 372353764215*eps^8*x1 - 315802189165*eps^9*x1 - 6734106815070*eps^10*x1 + 6236972726120*eps^11*x1 + 82657509637140*eps^12*x1 - 24859102525280*eps^13*x1 - 593306426857600*eps^14*x1 - 228827103760000*eps^15*x1 + 2170995339400000*eps^16*x1 + 2044212664800000*eps^17*x1 - 3061207584000000*eps^18*x1 - 4230144000000000*eps^19*x1)*INT["int1", {-1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}])/(420*eps^5*(1 + 2*eps)*(1 + 3*eps)*(-1 + 4*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + ((102664800 - 131392800*eps - 22630829676*eps^2 + 33020764884*eps^3 + 2376055696141*eps^4 - 2542667406007*eps^5 - 151342300842752*eps^6 + 100504778937223*eps^7 + 6358646800346117*eps^8 - 2658012171252792*eps^9 - 182645483698541452*eps^10 + 56048726289064458*eps^11 + 3663267845581733735*eps^12 - 954492536411730399*eps^13 - 52383909815626793728*eps^14 + 12622105868102054715*eps^15 + 546523532832291331559*eps^16 - 142688149442122480338*eps^17 - 4229357770874727413800*eps^18 + 1564618699960227333984*eps^19 + 24007254675874813146464*eps^20 - 14578357625073704503104*eps^21 - 93422994109008876607232*eps^22 + 90876165443536721610496*eps^23 + 209480310586938541951744*eps^24 - 314428591218857456704000*eps^25 - 143074886750814348134400*eps^26 + 451425599327263610880000*eps^27 - 210434976940032000000000*eps^28 - 13230000*eps*x1 + 38019240*eps^2*x1 + 3135137700*eps^3*x1 - 13707318750*eps^4*x1 - 306658624630*eps^5*x1 + 1655379734045*eps^6*x1 + 15469665087880*eps^7*x1 - 103936793375845*eps^8*x1 - 414741927667610*eps^9*x1 + 3897896389478090*eps^10*x1 + 4631267868598180*eps^11*x1 - 92164550081661040*eps^12*x1 + 44298679504795990*eps^13*x1 + 1399366689771567305*eps^14*x1 - 2237287813732801040*eps^15*x1 - 13607619554963452525*eps^16*x1 + 33869571492666589930*eps^17*x1 + 82851674869009620200*eps^18*x1 - 283746009881819553920*eps^19*x1 - 298568503917779019040*eps^20*x1 + 1456727130740858509120*eps^21*x1 + 535053729083556945920*eps^22*x1 - 4748955909991436032000*eps^23*x1 + 115753046098111584000*eps^24*x1 + 9813484488732275520000*eps^25*x1 - 3387077901010425600000*eps^26*x1 - 10658820360137472000000*eps^27*x1 + 7661467607040000000000*eps^28*x1)*INT["int1", {0, 0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}])/(5040*eps^8*(1 + 2*eps)*(-1 + 3*eps)^3*(1 + 3*eps)^2*(-1 + 4*eps)^2*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)^2*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + ((-495331200 - 1889918352*eps + 97200144972*eps^2 + 415139396772*eps^3 - 8543118663511*eps^4 - 41762140254412*eps^5 + 446456485365837*eps^6 + 2456099833683329*eps^7 - 15364461011910102*eps^8 - 92199777031488485*eps^9 + 360380642887624270*eps^10 + 2315694267119189360*eps^11 - 5761480298931683721*eps^12 - 40108507719487099552*eps^13 + 61819957584200315499*eps^14 + 488177754397018909999*eps^15 - 441525291071830875194*eps^16 - 4211944018959709863127*eps^17 + 2231893830491899406310*eps^18 + 25607745721985676791492*eps^19 - 10243525290415396794600*eps^20 - 106042912065495786514832*eps^21 + 50522177335513173375392*eps^22 + 273535562831650421051328*eps^23 - 188096292554927446392192*eps^24 - 352738334426153402280960*eps^25 + 338218627743236979763200*eps^26 + 95726141123401783296000*eps^27 - 125922182086656000000000*eps^28 + 57153600*eps*x1 + 344267280*eps^2*x1 - 14397424200*eps^3*x1 - 55810216740*eps^4*x1 + 1549999983010*eps^5*x1 + 3573786611460*eps^6*x1 - 93703075119765*eps^7*x1 - 104239929131885*eps^8*x1 + 3529429730955525*eps^9*x1 + 589066922971550*eps^10*x1 - 87157903629901330*eps^11*x1 + 52964201088403490*eps^12*x1 + 1449946607336259520*eps^13*x1 - 1811026800543065400*eps^14*x1 - 16468625585018466245*eps^15*x1 + 29118494891461599535*eps^16*x1 + 127895049981480813945*eps^17*x1 - 276923467155097059890*eps^18*x1 - 669624284232280290460*eps^19*x1 + 1641147138130726688600*eps^20*x1 + 2270244978012005932400*eps^21*x1 - 6067725522513010572000*eps^22*x1 - 4504714921839231720000*eps^23*x1 + 13406192514356166000000*eps^24*x1 + 3729980370742416000000*eps^25*x1 - 15250583878181280000000*eps^26*x1 + 1178121932755200000000*eps^27*x1 + 4584545464320000000000*eps^28*x1)*INT["int1", {0, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0}])/(5040*eps^9*(1 + 2*eps)*(-1 + 3*eps)^2*(1 + 3*eps)^2*(-1 + 4*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(-1 + 6*eps)*(1 + 6*eps)^2*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + ((709128 + 27632268*eps + 239908314*eps^2 - 1546643707*eps^3 - 29785264415*eps^4 - 43292397068*eps^5 + 1174643456841*eps^6 + 4937023847284*eps^7 - 18922400121021*eps^8 - 135827190635526*eps^9 + 100287678625849*eps^10 + 1808709476704703*eps^11 + 535652617561704*eps^12 - 13485095892852370*eps^13 - 7948213218907440*eps^14 + 60014471692888960*eps^15 + 26143079712190144*eps^16 - 157576735732709664*eps^17 + 757012017413376*eps^18 + 193308887029824000*eps^19 - 103093184296857600*eps^20)*INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0}])/(360*eps^7*(1 + 3*eps)^2*(-1 + 4*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)^2*(6 + 31*eps + 40*eps^2)*(7 - 76*eps + 204*eps^2)) + ((-26107200 + 85744008*eps + 5601598492*eps^2 - 18762956158*eps^3 - 555211175355*eps^4 + 1667206125371*eps^5 + 33600250351916*eps^6 - 85130523919242*eps^7 - 1350635735151173*eps^8 + 2868553055254319*eps^9 + 36922168996611599*eps^10 - 66510421642894143*eps^11 - 693618215759236196*eps^12 + 1061091833556442006*eps^13 + 9093290756418449865*eps^14 - 11797017603210006129*eps^15 - 84755523460733495324*eps^16 + 97291670963910737104*eps^17 + 561969925852160159712*eps^18 - 649606454056390373344*eps^19 - 2507452573694060819072*eps^20 + 3429430940305106062592*eps^21 + 6331489073607785093376*eps^22 - 11701466083551101094144*eps^23 - 4506779753591098752000*eps^24 + 17761471507220736614400*eps^25 - 8859099208089600000000*eps^26 + 4586400*eps*x1 - 33662160*eps^2*x1 - 905522480*eps^3*x1 + 7528514920*eps^4*x1 + 71571518770*eps^5*x1 - 702732115425*eps^6*x1 - 2696292448420*eps^7*x1 + 35973023155025*eps^8*x1 + 34994567211575*eps^9*x1 - 1108085631806985*eps^10*x1 + 909857558138615*eps^11*x1 + 21113968257183695*eps^12*x1 - 45270919711122045*eps^13*x1 - 245719555546947170*eps^14*x1 + 824700831849189585*eps^15*x1 + 1648797776500662260*eps^16*x1 - 8193094802024714400*eps^17*x1 - 5351548201646699360*eps^18*x1 + 47900859953958618400*eps^19*x1 + 688180527117907200*eps^20*x1 - 168682797757902624000*eps^21*x1 + 51425354474760960000*eps^22*x1 + 358917358898368800000*eps^23*x1 - 185760269256528000000*eps^24*x1 - 400741156391040000000*eps^25*x1 + 322540019712000000000*eps^26*x1)*INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0}])/(1680*eps^8*(1 + 2*eps)*(-1 + 3*eps)*(1 + 3*eps)*(-1 + 4*eps)^2*(1 + 4*eps)^2*(1 + 5*eps)^2*(-1 + 6*eps)*(1 + 6*eps)^2*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + ((19521600 + 205525516*eps - 2638967156*eps^2 - 36327385959*eps^3 + 97693271553*eps^4 + 2545720650255*eps^5 + 1229279486636*eps^6 - 95449890672808*eps^7 - 199382199871026*eps^8 + 2104795100912452*eps^9 + 6774185266679528*eps^10 - 27666106537451501*eps^11 - 122034285677215607*eps^12 + 204729139961793801*eps^13 + 1331943463453849256*eps^14 - 652424565657742300*eps^15 - 9125245708977559520*eps^16 - 1033238453123691856*eps^17 + 38749568208279149184*eps^18 + 12988759025177236416*eps^19 - 94568364249932996352*eps^20 - 25394485464241182720*eps^21 + 103105191444480000000*eps^22 - 2352000*eps*x1 - 21258440*eps^2*x1 + 404581740*eps^3*x1 + 3455776250*eps^4*x1 - 28877952195*eps^5*x1 - 215033388110*eps^6*x1 + 1277818981110*eps^7*x1 + 7167976961190*eps^8*x1 - 39838387975480*eps^9*x1 - 149594479510030*eps^10*x1 + 860179035198490*eps^11*x1 + 2165652233316800*eps^12*x1 - 12150551536042125*eps^13*x1 - 23021684756487820*eps^14*x1 + 106904813781203260*eps^15*x1 + 178447716729833360*eps^16*x1 - 554009172517807600*eps^17*x1 - 933747189966120000*eps^18*x1 + 1520376814600200000*eps^19*x1 + 2853693045842400000*eps^20*x1 - 1664124593184000000*eps^21*x1 - 3753829785600000000*eps^22*x1)*INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}])/(1680*eps^6*(1 + 2*eps)*(1 + 3*eps)*(-1 + 4*eps)^2*(1 + 4*eps)^2*(1 + 5*eps)^2*(2 + 5*eps)*(1 + 6*eps)^2*(3 + 8*eps)*(-7 + 34*eps)*(2 - 27*eps + 58*eps^2)) + ((-5796 - 12756*eps + 609861*eps^2 + 1034801*eps^3 - 27287153*eps^4 - 33110253*eps^5 + 682500050*eps^6 + 492656017*eps^7 - 10449960804*eps^8 - 1517164529*eps^9 + 96211319738*eps^10 - 48016686000*eps^11 - 468260672816*eps^12 + 533336997488*eps^13 + 808464000288*eps^14 - 1605135269760*eps^15 + 661072665600*eps^16)*INT["int1", {0, 0, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}])/(15*eps^6*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(1 - 7*eps + 12*eps^2)*(6 + 31*eps + 40*eps^2)) + ((-64562400 + 21279888*eps + 16195235784*eps^2 + 19273627356*eps^3 - 1680440101260*eps^4 - 3445618133928*eps^5 + 99686209025230*eps^6 + 248902692113988*eps^7 - 3819874663853130*eps^8 - 10089759979916056*eps^9 + 99692308987801612*eps^10 + 259334701285058284*eps^11 - 1816998589240763032*eps^12 - 4517210703629273616*eps^13 + 23550645084944536782*eps^14 + 55435642424179223156*eps^15 - 222015335052206381042*eps^16 - 484883248818467508320*eps^17 + 1566527534012249489360*eps^18 + 2943660157968272927136*eps^19 - 8413863261950425126656*eps^20 - 11362854414888539155840*eps^21 + 33174277387968714492160*eps^22 + 21775490047966278711808*eps^23 - 84095897374510155095552*eps^24 + 2362319619002736384000*eps^25 + 99323792676471556915200*eps^26 - 57847659134976000000000*eps^27 + 6879600*eps*x1 - 37351440*eps^2*x1 - 1678716840*eps^3*x1 + 8720505440*eps^4*x1 + 162645806675*eps^5*x1 - 937623485055*eps^6*x1 - 8391195732560*eps^7*x1 + 57865829702750*eps^8*x1 + 250367542775890*eps^9*x1 - 2219914092846690*eps^10*x1 - 4187088548007340*eps^11*x1 + 55035723371820360*eps^12*x1 + 27935234538339715*eps^13*x1 - 898757765803854055*eps^14*x1 + 277227159766954060*eps^15*x1 + 9734751517749409410*eps^16*x1 - 7819837300131014560*eps^17*x1 - 69750411812160170160*eps^18*x1 + 76662977059268781280*eps^19*x1 + 326675593395537904640*eps^20*x1 - 410790971623478030720*eps^21*x1 - 977792022733711424000*eps^22*x1 + 1281894455132926656000*eps^23*x1 + 1782646526452582080000*eps^24*x1 - 2310506078761670400000*eps^25*x1 - 1633699967954688000000*eps^26*x1 + 2106104094720000000000*eps^27*x1)*INT["int1", {0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0}])/(10080*eps^8*(1 + 2*eps)*(-1 + 3*eps)^2*(1 + 3*eps)^2*(-1 + 4*eps)^2*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)^2*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + (4*(9576 + 149928*eps - 158482*eps^2 - 12371064*eps^3 - 27279543*eps^4 + 422044787*eps^5 + 1358126311*eps^6 - 9420568956*eps^7 - 42341024528*eps^8 + 82807632055*eps^9 + 604114684632*eps^10 + 8836218148*eps^11 - 3942887745616*eps^12 - 3542082293232*eps^13 + 12213938247936*eps^14 + 18263469955520*eps^15 - 16292964466944*eps^16 - 37320821434368*eps^17 + 5536262504448*eps^18 + 29453637353472*eps^19)*INT["int1", {0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}])/(45*eps^7*(1 + 3*eps)^2*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)^2*(6 + 31*eps + 40*eps^2)*(7 - 76*eps + 204*eps^2)) + ((-12600 + 31296*eps + 2399014*eps^2 + 3116212*eps^3 - 125102282*eps^4 - 287694501*eps^5 + 2945730730*eps^6 + 7800851111*eps^7 - 37606836227*eps^8 - 100171110124*eps^9 + 286852088421*eps^10 + 684844018518*eps^11 - 1355331975328*eps^12 - 2463704110544*eps^13 + 3784679841616*eps^14 + 3899002905312*eps^15 - 4864086262144*eps^16 - 951728931840*eps^17)*INT["int1", {0, 0, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}])/(30*eps^7*(1 + 3*eps)*(-1 + 4*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)) - (2*(210 + 4289*eps + 20084*eps^2 - 146753*eps^3 - 1506279*eps^4 - 1128202*eps^5 + 26303441*eps^6 + 73893390*eps^7 - 119330292*eps^8 - 674802104*eps^9 - 303897472*eps^10 + 1620245376*eps^11 + 1809736704*eps^12)*INT["int1", {0, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0}])/(5*eps^4*(1 + 3*eps)*(1 + 4*eps)*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)) + (6*(84 + 2072*eps + 11729*eps^2 - 90746*eps^3 - 1192064*eps^4 - 2476063*eps^5 + 17225374*eps^6 + 80518752*eps^7 - 21367280*eps^8 - 625156784*eps^9 - 658930208*eps^10 + 1383364224*eps^11 + 2185067520*eps^12)*INT["int1", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}])/(5*eps^3*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)^2*(3 + 8*eps)*(7 - 76*eps + 204*eps^2)) + ((-39160800 - 369080124*eps + 4837015232*eps^2 + 58608735987*eps^3 - 177425659494*eps^4 - 3704667466307*eps^5 - 219324214319*eps^6 + 122790077836695*eps^7 + 190983009903555*eps^8 - 2307772863169347*eps^9 - 5972604960738113*eps^10 + 24513456674249254*eps^11 + 90198505613800931*eps^12 - 135583439753723358*eps^13 - 762576799166392736*eps^14 + 272639241545404752*eps^15 + 3660453094885769456*eps^16 + 478204242934429984*eps^17 - 9366749292274793856*eps^18 - 2002751441014901760*eps^19 + 10102542704640000000*eps^20 + 4410000*eps*x1 + 37994880*eps^2*x1 - 707357360*eps^3*x1 - 5046716940*eps^4*x1 + 46193134775*eps^5*x1 + 249964191295*eps^6*x1 - 1739936938485*eps^7*x1 - 6116361355935*eps^8*x1 + 43010998991555*eps^9*x1 + 84504578010785*eps^10*x1 - 710962568343155*eps^11*x1 - 808725318719125*eps^12*x1 + 7517724406589070*eps^13*x1 + 7083988282214640*eps^14*x1 - 47225389377256800*eps^15*x1 - 51896879118890000*eps^16*x1 + 156262104068700000*eps^17*x1 + 220208642607600000*eps^18*x1 - 204537567312000000*eps^19*x1 - 367811020800000000*eps^20*x1)*INT["int1", {0, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 0}])/(1680*eps^6*(1 + 2*eps)*(1 + 3*eps)*(-1 + 4*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + ((-196862400 + 210369600*eps + 37818973080*eps^2 - 22099629188*eps^3 - 3341744476466*eps^4 - 2572288955*eps^5 + 179380840412882*eps^6 + 65292013062132*eps^7 - 6285503338301799*eps^8 - 3418903324878334*eps^9 + 147298354761607288*eps^10 + 98797044413482684*eps^11 - 2356063514246879176*eps^12 - 1888384218622441023*eps^13 + 26325762078776087034*eps^14 + 23909271428294388524*eps^15 - 210107066081520442391*eps^16 - 190154875451693535440*eps^17 + 1208059171014557384876*eps^18 + 853486716519773666736*eps^19 - 4851543127081779334800*eps^20 - 1516330164206433837440*eps^21 + 12183630834189806875968*eps^22 - 2107479573180934099200*eps^23 - 14166884769798675916800*eps^24 + 8940663152640000000000*eps^25 + 22226400*eps*x1 - 64139040*eps^2*x1 - 4708751040*eps^3*x1 + 21471065640*eps^4*x1 + 382248751530*eps^5*x1 - 2258668288020*eps^6*x1 - 15144386814750*eps^7*x1 + 117533331345315*eps^8*x1 + 291211924597140*eps^9*x1 - 3522186716055720*eps^10*x1 - 1396558249052460*eps^11*x1 + 65092262784221010*eps^12*x1 - 49317375549268590*eps^13*x1 - 768743129203875600*eps^14*x1 + 1090874948144228250*eps^15*x1 + 5920066505411074635*eps^16*x1 - 10428282701958810480*eps^17*x1 - 30077667146408241420*eps^18*x1 + 55675673826364090800*eps^19*x1 + 101167078177076610000*eps^20*x1 - 175064812214420880000*eps^21*x1 - 217572098700184200000*eps^22*x1 + 328027536997380000000*eps^23*x1 + 238781873147040000000*eps^24*x1 - 325509580800000000000*eps^25*x1)*INT["int1", {0, 1, 0, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0}])/(10080*eps^8*(1 + 2*eps)*(-1 + 3*eps)*(1 + 3*eps)^2*(-1 + 4*eps)^2*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + ((30458400 + 163070824*eps - 4355350216*eps^2 - 24523347970*eps^3 + 275261839936*eps^4 + 1668809371862*eps^5 - 10434935078144*eps^6 - 64544213731550*eps^7 + 260567051896018*eps^8 + 1551549130292938*eps^9 - 4330367973152570*eps^10 - 24645832703237868*eps^11 + 47628014712868142*eps^12 + 270240809971157752*eps^13 - 354941566900993662*eps^14 - 2068078218085000980*eps^15 + 1956435284623037824*eps^16 + 10581502847383861792*eps^17 - 8778630229276226400*eps^18 - 32110900826458238784*eps^19 + 28694944694565842688*eps^20 + 42956157199391815680*eps^21 - 44964738662400000000*eps^22 - 3234000*eps*x1 - 13591760*eps^2*x1 + 547683400*eps^3*x1 + 807489360*eps^4*x1 - 39694685545*eps^5*x1 + 28693118045*eps^6*x1 + 1551568571525*eps^7*x1 - 3814720213745*eps^8*x1 - 34726129245745*eps^9*x1 + 138798754336705*eps^10*x1 + 443216078491715*eps^11*x1 - 2570099187680675*eps^12*x1 - 3038266932934010*eps^13*x1 + 27299684417310310*eps^14*x1 + 9317899817016660*eps^15*x1 - 173538367032786640*eps^16*x1 - 4394340817182400*eps^17*x1 + 666482470402620000*eps^18*x1 - 2727616577400000*eps^19*x1 - 1500589717077600000*eps^20*x1 - 100406882016000000*eps^21*x1 + 1637065728000000000*eps^22*x1)*INT["int1", {0, 1, 0, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}])/(3360*eps^7*(1 + 2*eps)*(1 + 3*eps)*(-1 + 4*eps)^2*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + ((8114400 + 96780348*eps - 341315128*eps^2 - 8653922331*eps^3 - 13368417052*eps^4 + 320554531141*eps^5 + 1309714973319*eps^6 - 5828913291589*eps^7 - 40463659947563*eps^8 + 39744518986485*eps^9 + 653859029615337*eps^10 + 298760909552960*eps^11 - 6206928053764257*eps^12 - 7595923130428838*eps^13 + 36421495938527520*eps^14 + 57793902766460976*eps^15 - 135133270676274512*eps^16 - 203793684686521440*eps^17 + 308093800350768768*eps^18 + 282419231422510080*eps^19 - 344206817280000000*eps^20 - 882000*eps*x1 - 11402160*eps^2*x1 + 65498680*eps^3*x1 + 1086750360*eps^4*x1 - 2538791565*eps^5*x1 - 45410784975*eps^6*x1 + 82674511945*eps^7*x1 + 1113992009285*eps^8*x1 - 2028818589765*eps^9*x1 - 17664618327965*eps^10*x1 + 30143386216875*eps^11*x1 + 183229567459455*eps^12*x1 - 250111597030570*eps^13*x1 - 1219471797282800*eps^14*x1 + 1085664124337600*eps^15*x1 + 5014172706590000*eps^16*x1 - 2074969178100000*eps^17*x1 - 11783223522000000*eps^18*x1 + 853691184000000*eps^19*x1 + 12531801600000000*eps^20*x1)*INT["int1", {0, 1, 0, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}])/(1680*eps^7*(1 + 2*eps)*(1 + 3*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + (5*(-168 - 1064*eps + 9422*eps^2 + 61092*eps^3 - 178394*eps^4 - 1325770*eps^5 + 1364792*eps^6 + 14016478*eps^7 - 1083156*eps^8 - 77348416*eps^9 - 52236032*eps^10 + 258677280*eps^11 + 236116800*eps^12 - 533952000*eps^13 + 42*eps^2*x1 - 137*eps^3*x1 - 3828*eps^4*x1 + 10026*eps^5*x1 + 115530*eps^6*x1 - 275961*eps^7*x1 - 1383120*eps^8*x1 + 3383816*eps^9*x1 + 5994000*eps^10*x1 - 16038000*eps^11*x1 - 5400000*eps^12*x1 + 19440000*eps^13*x1)*INT["int1", {0, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}])/(168*eps^7*(1 + 2*eps)*(1 + 5*eps)*(1 + 6*eps)*(1 + 7*eps + 12*eps^2)) - (5*(182 + 1386*eps - 7932*eps^2 - 84394*eps^3 - 48226*eps^4 + 1241128*eps^5 + 3821168*eps^6 + 1061088*eps^7 - 13514400*eps^8 - 20131200*eps^9 - 21*eps*x1 - 113*eps^2*x1 + 1251*eps^3*x1 + 7333*eps^4*x1 - 16590*eps^5*x1 - 128540*eps^6*x1 - 56280*eps^7*x1 + 396000*eps^8*x1 + 432000*eps^9*x1)*INT["int1", {0, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 0, 0}])/(84*eps^4*(1 + 2*eps)*(1 + 5*eps)*(1 + 6*eps)*(1 + 7*eps + 12*eps^2)) - (5*(7 + 24*eps - 373*eps^2 - 953*eps^3 + 5516*eps^4 + 12665*eps^5 - 20690*eps^6 - 66796*eps^7 - 21720*eps^8 + 196000*eps^9)*INT["int1", {0, 1, 1, 0, 1, 0, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0}])/(9*eps^5*(1 + 3*eps)^2*(1 + 5*eps)*(1 + 6*eps)) + ((1646400 + 24315368*eps - 68919088*eps^2 - 2457792130*eps^3 - 3065400776*eps^4 + 107364597110*eps^5 + 291526280984*eps^6 - 2600925149280*eps^7 - 9250786378558*eps^8 + 37213129913940*eps^9 + 160430610799732*eps^10 - 314497454759250*eps^11 - 1708357359426898*eps^12 + 1522266199570498*eps^13 + 11699751085479068*eps^14 - 4349306717872448*eps^15 - 51573027975592448*eps^16 + 12986723878758304*eps^17 + 135766996811774144*eps^18 - 56130533208529152*eps^19 - 162783680513771520*eps^20 + 116187955200000000*eps^21 - 117600*eps*x1 - 2179240*eps^2*x1 + 1857580*eps^3*x1 + 160716930*eps^4*x1 + 111094075*eps^5*x1 - 4263815590*eps^6*x1 + 3787582670*eps^7*x1 + 45708931215*eps^8*x1 - 383141764095*eps^9*x1 - 62040389180*eps^10*x1 + 9142747275060*eps^11*x1 - 2370301265295*eps^12*x1 - 102690527613530*eps^13*x1 + 9275363415160*eps^14*x1 + 618240648800240*eps^15*x1 + 111154575424400*eps^16*x1 - 2074858779556000*eps^17*x1 - 974561804480000*eps^18*x1 + 3999037051200000*eps^19*x1 + 2214442944000000*eps^20*x1 - 4230144000000000*eps^21*x1)*INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}])/(840*eps^7*(1 + 2*eps)*(1 + 3*eps)*(-1 + 4*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + ((-40656 - 431888*eps + 2500936*eps^2 + 35370704*eps^3 - 65448313*eps^4 - 1283991035*eps^5 + 889454409*eps^6 + 25899965178*eps^7 - 7356707569*eps^8 - 308884450513*eps^9 + 68171532025*eps^10 + 2186426344034*eps^11 - 735040366800*eps^12 - 8634445365568*eps^13 + 4464281522448*eps^14 + 15624038977568*eps^15 - 10035003000960*eps^16 - 5459791334400*eps^17)*INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}])/(30*eps^6*(1 + 3*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(1 - 7*eps + 12*eps^2)*(6 + 31*eps + 40*eps^2)) - (2*(-6 - 199*eps - 2306*eps^2 - 9657*eps^3 + 20227*eps^4 + 322604*eps^5 + 823045*eps^6 - 1435880*eps^7 - 9905884*eps^8 - 9788464*eps^9 + 21267712*eps^10 + 44346368*eps^11 + 17577984*eps^12)*INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0, 1, 0, 0, 0, 0}])/(5*eps^4*(1 + 3*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(6 + 31*eps + 40*eps^2)) + ((-3469200 - 48018544*eps + 136861382*eps^2 + 4762406785*eps^3 + 8168841270*eps^4 - 201660477983*eps^5 - 744326440505*eps^6 + 4577834385509*eps^7 + 24592088558413*eps^8 - 54373546779089*eps^9 - 450529966385845*eps^10 + 181017530760650*eps^11 + 4956807375124517*eps^12 + 3478326475744928*eps^13 - 31842010171121376*eps^14 - 46964077050466352*eps^15 + 103385129536890352*eps^16 + 215705587046187840*eps^17 - 110229741232602624*eps^18 - 307898081280000000*eps^19 + 323400*eps*x1 + 5015360*eps^2*x1 - 19211490*eps^3*x1 - 454217230*eps^4*x1 + 700589975*eps^5*x1 + 17882249955*eps^6*x1 - 33916709225*eps^7*x1 - 422907417725*eps^8*x1 + 1196023857925*eps^9*x1 + 7023703209065*eps^10*x1 - 22944838956785*eps^11*x1 - 87776739833745*eps^12*x1 + 233002383594200*eps^13*x1 + 807380683110720*eps^14*x1 - 1071268435585600*eps^15*x1 - 4716507582574000*eps^16*x1 + 109209803640000*eps^17*x1 + 12387584606400000*eps^18*x1 + 11209881600000000*eps^19*x1)*INT["int1", {0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}])/(1680*eps^5*(1 + 2*eps)*(-1 + 3*eps)*(1 + 3*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) - (8*(-30 - 635*eps - 3874*eps^2 + 11499*eps^3 + 282090*eps^4 + 1706659*eps^5 + 5488652*eps^6 + 10254764*eps^7 + 10600928*eps^8 + 4734464*eps^9)*INT["int1", {0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0, 0}])/(5*eps^2*(1 + 6*eps)*(1 + 9*eps + 20*eps^2)^2*(6 + 31*eps + 40*eps^2)) + (16*(102 + 1103*eps - 3460*eps^2 - 83905*eps^3 - 272013*eps^4 + 613694*eps^5 + 5275692*eps^6 + 10846152*eps^7 + 7523008*eps^8)*INT["int1", {1, 0, 0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0}])/(5*eps*(1 + 4*eps)*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)) + ((5644800 + 63114408*eps - 844364948*eps^2 - 11493305310*eps^3 + 41951758457*eps^4 + 828993563049*eps^5 - 714192423111*eps^6 - 32697966935584*eps^7 - 11111046924600*eps^8 + 792508151730674*eps^9 + 753271278318280*eps^10 - 12437522343490006*eps^11 - 16182727024838173*eps^12 + 130894966803344101*eps^13 + 199574201373544523*eps^14 - 962181170107443956*eps^15 - 1551690797948147820*eps^16 + 5205134774847979744*eps^17 + 7377568494332234704*eps^18 - 21138574763201119296*eps^19 - 17825255804138058816*eps^20 + 57924726808372937472*eps^21 + 5519696207897548800*eps^22 - 76021486002424627200*eps^23 + 41827663872000000000*eps^24 - 705600*eps*x1 - 8159760*eps^2*x1 + 123448720*eps^3*x1 + 1414432320*eps^4*x1 - 8149926560*eps^5*x1 - 91245992935*eps^6*x1 + 320369421240*eps^7*x1 + 3082595738810*eps^8*x1 - 8953785659440*eps^9*x1 - 61494027334900*eps^10*x1 + 181573772018660*eps^11*x1 + 757260786540970*eps^12*x1 - 2552703053292440*eps^13*x1 - 5832807984991805*eps^14*x1 + 23963110462530780*eps^15*x1 + 28061230065397300*eps^16*x1 - 148914130390966560*eps^17*x1 - 79697888834521200*eps^18*x1 + 614183618334680000*eps^19*x1 + 65015968456440000*eps^20*x1 - 1609905676291200000*eps^21*x1 + 487557381168000000*eps^22*x1 + 2080777610880000000*eps^23*x1 - 1522851840000000000*eps^24*x1)*INT["int1", {1, 0, 0, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0}])/(1680*eps^8*(1 + 2*eps)*(-1 + 3*eps)*(1 + 3*eps)*(-1 + 4*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)^2*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + ((-1381800 - 30639434*eps - 133062251*eps^2 + 1929054160*eps^3 + 20030691289*eps^4 - 7469300675*eps^5 - 832520905503*eps^6 - 2470854264963*eps^7 + 14372388876207*eps^8 + 87407693317225*eps^9 - 44339334395614*eps^10 - 1286542521368161*eps^11 - 1932749114448408*eps^12 + 8188565179869512*eps^13 + 26650184106517664*eps^14 - 8384906369654672*eps^15 - 123082024236115584*eps^16 - 103890250318197504*eps^17 + 155551649109055488*eps^18 + 209138319360000000*eps^19 + 161700*eps*x1 + 3460240*eps^2*x1 + 7779945*eps^3*x1 - 277319175*eps^4*x1 - 1478930940*eps^5*x1 + 8997922885*eps^6*x1 + 65656888290*eps^7*x1 - 167215021325*eps^8*x1 - 1548810841360*eps^9*x1 + 2137563975975*eps^10*x1 + 24374526442965*eps^11*x1 - 13965066407800*eps^12*x1 - 266819730573000*eps^13*x1 - 106122894575600*eps^14*x1 + 1701939099331600*eps^15*x1 + 2459769754704000*eps^16*x1 - 3601219739040000*eps^17*x1 - 11117329401600000*eps^18*x1 - 7614259200000000*eps^19*x1)*INT["int1", {1, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}])/(420*eps^4*(1 + 2*eps)*(-1 + 3*eps)*(1 + 3*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(2 + 5*eps)*(1 + 6*eps)^2*(3 + 8*eps)*(-7 + 34*eps)*(2 - 27*eps + 58*eps^2)) + ((-1352400 - 20072794*eps + 49974211*eps^2 + 2219692498*eps^3 + 6311117727*eps^4 - 90848911271*eps^5 - 524262209913*eps^6 + 1427962359447*eps^7 + 16104415474249*eps^8 + 6357447205073*eps^9 - 236803837797234*eps^10 - 509498807754217*eps^11 + 1470939168706656*eps^12 + 6243668396226400*eps^13 - 113698502771984*eps^14 - 28291141242284208*eps^15 - 29279173071316032*eps^16 + 33597967606543872*eps^17 + 52284579840000000*eps^18 + 147000*eps*x1 + 2028740*eps^2*x1 - 11124930*eps^3*x1 - 214464245*eps^4*x1 + 295691845*eps^5*x1 + 9235451315*eps^6*x1 - 6477622255*eps^7*x1 - 229768159855*eps^8*x1 + 203237865375*eps^9*x1 + 4107383240645*eps^10*x1 - 2933876241115*eps^11*x1 - 53744940627800*eps^12*x1 - 12361776177920*eps^13*x1 + 399497926395200*eps^14*x1 + 539875444998000*eps^15*x1 - 958359089880000*eps^16*x1 - 2780348760000000*eps^17*x1 - 1903564800000000*eps^18*x1)*INT["int2", {0, 0, 0, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0}])/(560*eps^4*(1 + 2*eps)*(-1 + 3*eps)*(1 + 3*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) - (5*(14 + 238*eps + 1438*eps^2 + 3504*eps^3 - 8*eps^4 - 17024*eps^5 - 25472*eps^6 - 7*eps*x1 - 81*eps^2*x1 - 248*eps^3*x1 + 76*eps^4*x1 + 1120*eps^5*x1 + 960*eps^6*x1)*INT["int2", {0, 0, 0, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0}])/(28*eps^4*(1 + 2*eps)*(1 + 6*eps)) - (5*(14 + 84*eps - 1432*eps^2 - 790*eps^3 + 14636*eps^4 + 40056*eps^5 - 14128*eps^6 - 197760*eps^7 - 25*eps^2*x1 + 197*eps^3*x1 + 244*eps^4*x1 - 3596*eps^5*x1 + 1440*eps^6*x1 + 7200*eps^7*x1)*INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0}])/(28*eps^4*(1 + 2*eps)*(1 + 4*eps)) - (5*(42 + 322*eps - 1636*eps^2 - 19926*eps^3 - 31454*eps^4 + 229368*eps^5 + 1461516*eps^6 + 4183928*eps^7 - 1468784*eps^8 - 56209632*eps^9 - 158756224*eps^10 - 142510080*eps^11 - 21*eps*x1 - 257*eps^2*x1 + 619*eps^3*x1 + 18113*eps^4*x1 + 37274*eps^5*x1 - 356944*eps^6*x1 - 1531936*eps^7*x1 + 702112*eps^8*x1 + 13106944*eps^9*x1 + 22795776*eps^10*x1 + 11243520*eps^11*x1)*INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 1, 0, 0}])/(84*eps^5*(1 + 2*eps)*(1 + 3*eps)*(1 + 4*eps)^2*(1 + 5*eps)*(3 + 8*eps)) + (15*(-42 - 994*eps - 10194*eps^2 - 59492*eps^3 - 215596*eps^4 - 487776*eps^5 - 636688*eps^6 - 366336*eps^7 + 21*eps*x1 + 425*eps^2*x1 + 3480*eps^3*x1 + 14732*eps^4*x1 + 33920*eps^5*x1 + 40128*eps^6*x1 + 18944*eps^7*x1)*INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 1, 1, 0, 0}])/(7*eps^2*(1 + 2*eps)*(1 + 4*eps)^2*(1 + 5*eps)*(3 + 8*eps)) + ((-14 - 210*eps - 1186*eps^2 - 3092*eps^3 - 3296*eps^4 + 7*eps*x1 + 53*eps^2*x1 + 128*eps^3*x1 + 120*eps^4*x1 + 56*eps^5*x1)*INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0}])/(28*eps^4*(1 + 2*eps)) + ((5796 + 54096*eps - 391411*eps^2 - 5278563*eps^3 - 4019657*eps^4 + 111859308*eps^5 + 331594059*eps^6 - 365032155*eps^7 - 3489315623*eps^8 - 9963481542*eps^9 - 2566634860*eps^10 + 91758572808*eps^11 + 163276781664*eps^12 - 203340294912*eps^13 - 476725552128*eps^14)*INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 1, 0, 0}])/(20*eps^5*(1 + 3*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)) + (12*(-18 + 45*eps + 515*eps^2 + 8638*eps^3 - 80622*eps^4 + 40284*eps^5 + 2370952*eps^6 - 5082640*eps^7 - 17200128*eps^8 + 42292224*eps^9)*INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0}])/(eps^3*(1 + 4*eps)*(1 + 6*eps)*(3 + 23*eps + 40*eps^2)*(7 - 76*eps + 204*eps^2)) + ((4200 + 20788*eps - 560422*eps^2 - 3768393*eps^3 + 18067595*eps^4 + 173312943*eps^5 - 113612674*eps^6 - 3314780559*eps^7 - 3017947941*eps^8 + 29934110625*eps^9 + 54043126546*eps^10 - 117493100844*eps^11 - 312947957144*eps^12 + 93355732064*eps^13 + 595544648320*eps^14 + 271921975296*eps^15)*INT["int2", {0, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0}])/(20*eps^6*(1 + 3*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)) - (4*(1974*eps + 28919*eps^2 - 435730*eps^3 - 2796922*eps^4 + 13751544*eps^5 + 70139895*eps^6 - 306263148*eps^7 - 1196590868*eps^8 + 3084983392*eps^9 + 11016816976*eps^10 - 7754104512*eps^11 - 29636752320*eps^12 - 588*x1 - 2618*eps*x1 + 68966*eps^2*x1 + 335796*eps^3*x1 - 2790608*eps^4*x1 - 15298162*eps^5*x1 + 43530886*eps^6*x1 + 300264088*eps^7*x1 - 141674992*eps^8*x1 - 2413691104*eps^9*x1 - 1575336864*eps^10*x1 + 5793782400*eps^11*x1 + 6333465600*eps^12*x1)*INT["int2", {0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 0, 0, 1, 0, 0}])/(21*eps^3*(1 + 2*eps)*(1 + 3*eps)*(1 + 4*eps)*(1 + 6*eps)^2*(3 + 23*eps + 40*eps^2)*(7 - 76*eps + 204*eps^2)) + ((1352400 + 19955194*eps - 52303811*eps^2 - 2202468298*eps^3 - 5863731127*eps^4 + 91121882271*eps^5 + 497599995313*eps^6 - 1521751482847*eps^7 - 15506856690449*eps^8 - 2533730903273*eps^9 + 235018389682234*eps^10 + 450495709989417*eps^11 - 1580251719917056*eps^12 - 5960562986181600*eps^13 + 1381240683351184*eps^14 + 29110861106348208*eps^15 + 25922357785876032*eps^16 - 40665363536143872*eps^17 - 56496393216000000*eps^18 - 147000*eps*x1 - 2058140*eps^2*x1 + 11256530*eps^3*x1 + 219806095*eps^4*x1 - 307700295*eps^5*x1 - 9628905915*eps^6*x1 + 6716677155*eps^7*x1 + 244843647505*eps^8*x1 - 193800718625*eps^9*x1 - 4425825546145*eps^10*x1 + 2424137165115*eps^11*x1 + 57306972043800*eps^12*x1 + 21247584225120*eps^13*x1 - 416760440595200*eps^14*x1 - 606306926118000*eps^15*x1 + 961928101080000*eps^16*x1 + 2959800696000000*eps^17*x1 + 2056907520000000*eps^18*x1)*INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0}])/(280*eps^4*(1 + 2*eps)*(-1 + 3*eps)*(1 + 3*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + (6*(2268 + 14028*eps - 29552*eps^2 - 435480*eps^3 - 1239040*eps^4 - 1162848*eps^5 - 147*x1 - 1232*eps*x1 + 121*eps^2*x1 + 26030*eps^3*x1 + 79144*eps^4*x1 + 70720*eps^5*x1)*INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 1, 0, 0}])/(7*(1 + 2*eps)*(1 + 4*eps)*(-7 + 34*eps)*(3 + 23*eps + 40*eps^2)) - (6*(-27 - 450*eps - 1410*eps^2 + 13937*eps^3 + 98218*eps^4 + 34178*eps^5 - 1154168*eps^6 - 2350872*eps^7 + 3028544*eps^8 + 11220992*eps^9 + 5357568*eps^10)*INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}])/(eps^4*(1 + 4*eps)^2*(1 + 6*eps)^2*(3 + 23*eps + 40*eps^2)) + ((-1352400 - 28187194*eps - 118913753*eps^2 + 1505694780*eps^3 + 15305137207*eps^4 + 979041971*eps^5 - 515895924487*eps^6 - 1663832385075*eps^7 + 6049489032199*eps^8 + 42480694752267*eps^9 + 19060590427568*eps^10 - 391847111576009*eps^11 - 885228347968598*eps^12 + 905835104990812*eps^13 + 5318057678212888*eps^14 + 3692600404593120*eps^15 - 7052010707757312*eps^16 - 8714096640000000*eps^17 + 147000*eps*x1 + 2969540*eps^2*x1 + 6798710*eps^3*x1 - 184224485*eps^4*x1 - 850521765*eps^5*x1 + 4752459125*eps^6*x1 + 25424366695*eps^7*x1 - 91624190185*eps^8*x1 - 461861068835*eps^9*x1 + 1407595109435*eps^10*x1 + 7313992529895*eps^11*x1 - 7844043640430*eps^12*x1 - 71126686095700*eps^13*x1 - 54539005843000*eps^14*x1 + 228235855380000*eps^15*x1 + 504341604000000*eps^16*x1 + 317260800000000*eps^17*x1)*INT["int2", {0, 1, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 1, 0, 0, 0}])/(336*eps^3*(-1 + 3*eps)*(1 + 3*eps)*(1 + 4*eps)^2*(-1 + 5*eps)*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) + ((1352400 + 20072794*eps - 50209411*eps^2 - 2219177298*eps^3 - 6270968527*eps^4 + 90851781271*eps^5 + 521770176313*eps^6 - 1431543161847*eps^7 - 16032483342649*eps^8 - 6183760559073*eps^9 + 235823578086034*eps^10 + 506210654141417*eps^11 - 1465854321487456*eps^12 - 6217205192802400*eps^13 + 116952951731984*eps^14 + 28215745664684208*eps^15 + 29207613135316032*eps^16 - 33597967606543872*eps^17 - 52284579840000000*eps^18 - 147000*eps*x1 - 2087540*eps^2*x1 + 11018530*eps^3*x1 + 225016745*eps^4*x1 - 254825145*eps^5*x1 - 9855589715*eps^6*x1 + 3090388055*eps^7*x1 + 244170390355*eps^8*x1 - 87884072275*eps^9*x1 - 4178761522445*eps^10*x1 + 1131578126715*eps^11*x1 + 51727998819800*eps^12*x1 + 24062424253120*eps^13*x1 - 372221110731200*eps^14*x1 - 555469890438000*eps^15*x1 + 865073528280000*eps^16*x1 + 2708788824000000*eps^17*x1 + 1903564800000000*eps^18*x1)*INT["int20", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}])/(1680*eps^3*(1 + 2*eps)*(-1 + 3*eps)*(1 + 3*eps)*(1 + 4*eps)^2*(-1 + 5*eps)*(1 + 5*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(6 + 31*eps + 40*eps^2)*(2 - 27*eps + 58*eps^2)) - (2*(1 + 9*eps + 29*eps^2 + 34*eps^3)*INT["int25", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}])/(eps*(1 + 5*eps)*(1 + 6*eps)) + ((-1 - 6*eps - 12*eps^2 - 8*eps^3)*INT["int25", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}])/(eps*(1 + 5*eps)*(1 + 6*eps)) - (4*(-90 - 83*eps + 6476*eps^2 + 6065*eps^3 - 119237*eps^4 - 35720*eps^5 + 935759*eps^6 - 609530*eps^7 - 2245464*eps^8 + 4721520*eps^9 - 6712400*eps^10 + 5260000*eps^11)*INT["int3", {-1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0}])/(9*eps^7*(1 + 3*eps)^2*(1 + 5*eps)*(1 + 6*eps)) - (15*(-1 - 12*eps - 40*eps^2 - 11*eps^3 + 164*eps^4 + 260*eps^5)*INT["int3", {-1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}])/(eps^3*(1 + 5*eps)*(1 + 6*eps)) + ((-1134 - 16347*eps - 14696*eps^2 + 846532*eps^3 + 4137487*eps^4 - 6047008*eps^5 - 85119892*eps^6 - 140755744*eps^7 + 295008208*eps^8 + 892492288*eps^9 - 62433728*eps^10 - 1161954816*eps^11)*INT["int3", {-1, 0, 1, 1, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}])/(10*eps^3*(1 + 6*eps)*(-7 + 34*eps)*(1 + 9*eps + 20*eps^2)^2*(6 + 31*eps + 40*eps^2)) + (48*(3 + 65*eps + 563*eps^2 + 2524*eps^3 + 6258*eps^4 + 8244*eps^5 + 4544*eps^6)*INT["int3", {-1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}])/(eps*(1 + 4*eps)^2*(1 + 6*eps)*(3 + 23*eps + 40*eps^2)) + (5*(147 + 2237*eps + 7674*eps^2 - 40803*eps^3 - 326311*eps^4 - 497210*eps^5 + 970380*eps^6 + 2631768*eps^7 + 544192*eps^8)*INT["int3", {0, 0, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}])/(eps^2*(1 + 4*eps)^2*(1 + 6*eps)*(-7 + 34*eps)*(3 + 23*eps + 40*eps^2)) + ((-90 - 83*eps + 6417*eps^2 + 5633*eps^3 - 117402*eps^4 - 20351*eps^5 + 925359*eps^6 - 744623*eps^7 - 2162444*eps^8 + 5098768*eps^9 - 7257280*eps^10 + 5593200*eps^11)*INT["int3", {0, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0}])/(6*eps^7*(1 + 3*eps)^2*(1 + 5*eps)*(1 + 6*eps)) + (2*(-4 - 48*eps - 161*eps^2 - 36*eps^3 + 684*eps^4 + 960*eps^5)*INT["int3", {0, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}])/(eps^3*(1 + 5*eps)*(1 + 6*eps)) + ((2268 + 37608*eps + 123925*eps^2 - 1195480*eps^3 - 9951674*eps^4 - 16772901*eps^5 + 49127604*eps^6 + 76107792*eps^7 - 745013008*eps^8 - 2437977584*eps^9 - 2176562560*eps^10)*INT["int3", {0, 0, 1, 1, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}])/(5*eps^2*(1 + 6*eps)*(-7 + 34*eps)*(1 + 9*eps + 20*eps^2)^2*(6 + 31*eps + 40*eps^2)) + ((-1352400 - 22354234*eps - 3282097*eps^2 + 1916338832*eps^3 + 8674787527*eps^4 - 58217996537*eps^5 - 485216038371*eps^6 + 428517876073*eps^7 + 11900768671219*eps^8 + 15903114715871*eps^9 - 143745074653900*eps^10 - 426811341460441*eps^11 + 690635660225358*eps^12 + 4174706049825204*eps^13 + 1244593073571240*eps^14 - 17156351197954432*eps^15 - 20104583040369792*eps^16 + 20759534773429248*eps^17 + 34856386560000000*eps^18 + 147000*eps*x1 + 2434460*eps^2*x1 - 4938330*eps^3*x1 - 220320415*eps^4*x1 - 154045795*eps^5*x1 + 8611914485*eps^6*x1 + 9098331095*eps^7*x1 - 202842166295*eps^8*x1 - 171488534065*eps^9*x1 + 3315624324055*eps^10*x1 + 2729929609435*eps^11*x1 - 36552090537290*eps^12*x1 - 46474548879740*eps^13*x1 + 221349212424600*eps^14*x1 + 461672995744000*eps^15*x1 - 379649073840000*eps^16*x1 - 1693971907200000*eps^17*x1 - 1269043200000000*eps^18*x1)*INT["int3", {0, 0, 1, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 1, 0}])/(420*eps^3*(1 + 2*eps)*(-1 + 3*eps)*(1 + 3*eps)*(1 + 4*eps)^2*(-1 + 5*eps)*(1 + 5*eps)^2*(2 + 5*eps)*(1 + 6*eps)*(3 + 8*eps)*(-7 + 34*eps)*(2 - 27*eps + 58*eps^2)) + ((-15 - 448*eps - 5490*eps^2 - 35921*eps^3 - 136454*eps^4 - 303564*eps^5 - 369320*eps^6 - 190336*eps^7)*INT["int3", {0, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}])/(eps^2*(1 + 4*eps)^2*(1 + 6*eps)*(3 + 23*eps + 40*eps^2)) + (3*(-924 - 13888*eps - 30536*eps^2 + 507612*eps^3 + 3133232*eps^4 + 1287616*eps^5 - 33158880*eps^6 - 66276672*eps^7 + 113306112*eps^8 + 374303232*eps^9 - 102157824*eps^10 - 659496960*eps^11 - 315*eps*x1 - 5280*eps^2*x1 - 18095*eps^3*x1 + 153150*eps^4*x1 + 1256760*eps^5*x1 + 1901040*eps^6*x1 - 7215600*eps^7*x1 - 21968160*eps^8*x1 + 3680000*eps^9*x1 + 50112000*eps^10*x1 + 23040000*eps^11*x1)*INT["int3", {0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0}])/(70*eps^4*(1 + 2*eps)*(1 + 4*eps)^2*(1 + 5*eps)^2*(1 + 6*eps)*(3 + 8*eps)) - (480*(-3 - 5*eps + 140*eps^2 + 638*eps^3 + 784*eps^4)*INT["int3", {1, -1, 0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}])/((1 + 4*eps)*(-7 + 34*eps)*(3 + 23*eps + 40*eps^2)) + (6*(-4 + eps + 1027*eps^2 + 8598*eps^3 + 25716*eps^4 + 27032*eps^5)*INT["int3", {1, 0, 0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}])/(eps*(1 + 4*eps)*(-7 + 34*eps)*(3 + 23*eps + 40*eps^2)) - (2*(-49 - 751*eps - 413*eps^2 + 42919*eps^3 + 148702*eps^4 - 584408*eps^5 - 3233632*eps^6 + 1180016*eps^7 + 21463392*eps^8 + 4840704*eps^9 - 49006080*eps^10 + 28*x1 + 341*eps*x1 - 518*eps^2*x1 - 19885*eps^3*x1 - 42398*eps^4*x1 + 310472*eps^5*x1 + 1071984*eps^6*x1 - 1351632*eps^7*x1 - 6890976*eps^8*x1 + 1292544*eps^9*x1 + 13893120*eps^10*x1)*INT["int3", {1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 1, 1, 1, 0}])/(21*eps^4*(1 + 3*eps)*(1 + 5*eps)*(1 + 6*eps)^2*(1 + 6*eps + 8*eps^2)) + ((-70 - 612*eps - 1972*eps^2 - 2456*eps^3 - 3*eps*x1 - 26*eps^2*x1 - 48*eps^3*x1)*INT["int4", {1, 0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}])/(7*eps*(1 + 2*eps)*(1 + 4*eps)) + (6*(21 + 188*eps - 1495*eps^2 - 18074*eps^3 - 60500*eps^4 - 72600*eps^5 - eps*x1 - 11*eps^2*x1 + 70*eps^3*x1 + 1100*eps^4*x1 + 3000*eps^5*x1)*INT["int4", {1, 0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0}])/(7*eps*(1 + 2*eps)*(1 + 5*eps)*(1 + 6*eps)^2)

==> IntegralList_Mint.txt <==
INT["int1", {0, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 0, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 1, 1, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 1, 1, 1, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 0, 1, 0, 1, 1, 0, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 0, 1, 0, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {1, 0, 1, 0, 1, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 0, 0, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int5", {1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int5", {1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int5", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 0, 0, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 0, 1, 0, 0, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 0, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 0, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 1, 0, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 0, 1, 0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 0, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {1, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int6", {1, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int6", {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int6", {1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int7", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int7", {0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int7", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int7", {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int7", {1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int8", {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int8", {1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int8", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int8", {1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {0, 0, 1, 0, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {0, 0, 1, 0, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {1, 0, 1, 0, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int9", {0, 1, 0, 1, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {0, 1, 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {1, 0, 1, 0, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int9", {1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int10", {1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int10", {1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int10", {1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int10", {1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int10", {1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int10", {1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int10", {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int10", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int10", {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int10", {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int11", {1, 0, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int11", {1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int11", {1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int11", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int11", {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int13", {0, 0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int13", {0, 1, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int13", {0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int13", {0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int13", {0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int13", {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int13", {1, 0, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int13", {1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int13", {1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int13", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int13", {1, 0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int13", {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int13", {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int13", {1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int13", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int13", {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int13", {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int13", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int13", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int14", {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int14", {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int14", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int14", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int14", {1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int14", {1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int14", {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int14", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int14", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int14", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int15", {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int15", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int15", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int15", {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int15", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int15", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int16", {0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int16", {0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int16", {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int16", {1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int16", {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int16", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int16", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {0, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int17", {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int18", {1, 0, 1, 1, 0, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int18", {1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int18", {1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int18", {1, 1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int18", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int18", {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int18", {1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int18", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int19", {1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int19", {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int19", {1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int19", {1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int19", {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int19", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int19", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int20", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int20", {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int20", {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int20", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int20", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int21", {0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int21", {0, 1, 1, 1, 0, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int21", {1, 0, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int21", {1, 1, 0, 1, 1, 1, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int21", {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int21", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int21", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int22", {1, 1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int22", {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int22", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int23", {0, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int23", {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int23", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int24", {1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int24", {1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int24", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int25", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int26", {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int26", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int27", {0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int27", {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int27", {1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int27", {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int27", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int28", {1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int28", {1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int28", {1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int28", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int29", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int29", {1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int29", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int30", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int3", {0, 2, 0, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 2, 1, 0, 0, 0, 0, 0, 0}]
INT["int3", {0, 2, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int7", {2, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int8", {2, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {0, 0, 2, 0, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int9", {2, 0, 1, 0, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int10", {2, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int11", {2, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {0, 2, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {0, 2, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 2, 0, 0, 0, 0, 0, 0}]
INT["int12", {0, 2, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int12", {2, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int16", {2, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int17", {0, 2, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {2, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int18", {2, 1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int18", {2, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int23", {0, 2, 1, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int24", {2, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int26", {1, 2, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int14", {1, 1, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int15", {2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int16", {1, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {1, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int19", {2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int22", {2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int23", {2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int24", {2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int25", {2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int26", {2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int26", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 2, 0, 0, 0, 0, 0, 0}]
INT["int26", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 2, 1, 0, 0, 0, 0, 0, 0}]
INT["int28", {2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int30", {2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]


==> IntegralList_Reduze_non_planar.txt <==
INT["int26", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -2, 0, 0, 0, 0, 0}]
INT["int2", {-2, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int30", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}]
INT["int3", {1, -1, 0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1}]
INT["int28", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}]
INT["int26", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}]
INT["int26", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}]
INT["int25", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}]
INT["int23", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}]
INT["int20", {1, -1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int17", {1, -1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int11", {1, -1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1}]
INT["int20", {1, 0, 1, 1, 1, 1, 1, 1, 1, -1, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int20", {1, -1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {1, -1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int5", {-1, 0, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int4", {1, -1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int3", {1, 1, -1, 1, 1, 0, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 0, -1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, -1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, -1, 0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, -1, 0, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 1, 1, 0, 1, 1}]
INT["int3", {-1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {-1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int2", {1, -1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {-1, 0, 1, 1, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {-1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int2", {-1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int1", {-1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int30", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int3", {1, 0, 0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1}]
INT["int28", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int26", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int25", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int23", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int20", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int17", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int11", {1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1}]
INT["int1", {1, 1, 0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 1, 1}]
INT["int5", {0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int4", {1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int3", {1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 0, 0, 0, 1, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 1}]
INT["int20", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int20", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int20", {1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int20", {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int18", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int17", {1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int17", {1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int1", {1, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int8", {1, 1, 1, 0, 0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0}]
INT["int8", {0, 0, 1, 0, 1, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0}]
INT["int5", {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 0, 1, 0, 0}]
INT["int5", {0, 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int5", {0, 0, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int5", {0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 1, 0, 0}]
INT["int4", {1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int4", {1, 0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int3", {1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int3", {1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0}]
INT["int3", {1, 0, 0, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0, 1, 1}]
INT["int3", {1, 0, 0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 0, 0, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 1, 1, 0, 1, 1}]
INT["int3", {1, 0, 0, 1, 0, 1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 1}]
INT["int3", {1, 0, 0, 1, 0, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 1, 1, 1}]
INT["int3", {1, 0, 0, 1, 0, 1, 0, 0, 1, 0, 0, 1, 0, 1, 1, 1, 1, 1}]
INT["int3", {1, 0, 0, 1, 0, 0, 1, 0, 0, 1, 0, 1, 0, 1, 1, 1, 1, 1}]
INT["int3", {1, 0, 0, 1, 0, 0, 0, 0, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1}]
INT["int3", {1, 0, 0, 0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 1, 0, 1}]
INT["int3", {0, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int2", {1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int2", {0, 1, 0, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int17", {0, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int1", {1, 1, 0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {1, 0, 0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {1, 0, 0, 1, 0, 0, 0, 1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {0, 1, 1, 0, 0, 1, 0, 1, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0}]
INT["int4", {1, 0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 1, 0, 1, 1, 0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int3", {1, 1, 0, 0, 1, 0, 1, 0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int3", {1, 1, 0, 0, 1, 0, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 1, 0, 0, 1, 0, 1, 0, 0, 1, 0, 1, 0, 0, 1, 1, 1, 0}]
INT["int3", {1, 1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0}]
INT["int3", {1, 1, 0, 0, 0, 1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 0, 0, 1, 0, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0, 1, 1}]
INT["int3", {1, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0, 1, 1}]
INT["int3", {0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 0, 1, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 0, 1, 1, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 0, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int20", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0, 0, 1, 0}]
INT["int2", {0, 1, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int1", {1, 1, 0, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {1, 0, 1, 0, 1, 0, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {1, 0, 0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int3", {1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 1, 1, 1, 0}]
INT["int3", {1, 1, 0, 0, 0, 0, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 1, 0, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int1", {1, 1, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {1, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, 1, 1, 0, 1, 1, 0}]
INT["int1", {1, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0, 1, 1, 1, 1, 1}]
INT["int1", {1, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 0}]
INT["int1", {0, 1, 1, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 0, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {0, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0, 1, 1, 0}]
INT["int1", {0, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 0, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0}]

==> IntegralList_Reduze_planar.txt <==
INT["int2", {-2, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int5", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 1, 0, 0, 0}]
INT["int4", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 1, 1, 1, 0, 0, 0, 0}]
INT["int30", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}]
INT["int3", {1, 1, 0, 1, 1, 1, 1, -1, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int25", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}]
INT["int2", {-1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int4", {1, -1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int3", {1, 1, -1, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int4", {1, -1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int3", {1, 1, -1, 1, 1, 0, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 0, -1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, -1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, -1, 0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {-1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {-1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int2", {-1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {-1, 0, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int3", {-1, 0, 1, 1, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {-1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int2", {-1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {-1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int1", {-1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int5", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int5", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int4", {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int30", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int3", {1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int25", {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {1, 1, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {1, 1, 0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 1, 1}]
INT["int4", {1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int4", {1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int4", {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int3", {1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 0, 0, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int2", {1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int1", {1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0}]
INT["int1", {1, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0}]
INT["int1", {1, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {1, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0}]
INT["int1", {1, 1, 0, 1, 0, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 1, 1, 0}]
INT["int4", {1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int4", {1, 0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int3", {1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int3", {1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0}]
INT["int3", {1, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 0, 0, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 0, 0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 1, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int2", {1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {1, 0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {1, 0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {1, 0, 0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int1", {1, 1, 0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {1, 1, 0, 0, 1, 0, 0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {1, 0, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0}]
INT["int1", {1, 0, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {1, 0, 0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {1, 0, 0, 1, 0, 0, 0, 1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {0, 1, 1, 0, 0, 1, 0, 1, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0}]
INT["int4", {1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0}]
INT["int4", {1, 0, 1, 0, 1, 1, 0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}]
INT["int4", {0, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 1, 1, 0, 0, 0}]
INT["int3", {1, 1, 0, 0, 1, 0, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {1, 1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0}]
INT["int3", {1, 1, 0, 0, 0, 1, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {0, 1, 1, 1, 0, 1, 0, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 0, 1, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 0, 1, 1, 1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 0, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int20", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0, 0, 1, 0}]
INT["int2", {1, 0, 1, 1, 1, 0, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 1, 0}]
INT["int2", {1, 0, 1, 1, 0, 1, 0, 1, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 1, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int1", {1, 1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {1, 1, 0, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {1, 1, 0, 0, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0}]
INT["int1", {1, 0, 1, 0, 1, 0, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {1, 0, 0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0}]
INT["int1", {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int3", {1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 1, 1, 1, 0}]
INT["int3", {1, 1, 0, 0, 0, 0, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 0}]
INT["int3", {0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0}]
INT["int3", {0, 1, 1, 0, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int3", {0, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 1, 1, 0, 1, 1, 0, 0, 1, 0, 1, 0, 0, 1, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0}]
INT["int2", {0, 0, 0, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0}]
INT["int1", {1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {1, 1, 0, 0, 0, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0}]
INT["int1", {1, 1, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {1, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, 1, 1, 0, 1, 1, 0}]
INT["int1", {1, 0, 1, 1, 1, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 1, 0, 1, 1, 0, 1, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {1, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0, 1, 1, 1, 1, 1}]
INT["int1", {1, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 0}]
INT["int1", {0, 1, 1, 1, 1, 0, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 1, 1, 0, 1, 0, 0, 1, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 0, 1, 0, 1, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 0, 1, 0, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 0, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {0, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0}]
INT["int1", {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {1, 1, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 0, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {0, 1, 1, 1, 1, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 1, 0, 1, 1, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 0, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0, 1, 1, 0}]
INT["int1", {0, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {1, 0, 0, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 1, 0, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 0, 1, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0}]
INT["int1", {0, 0, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0}]
